High Accuracy Techniques Based Adaptive Finite Element Methods for Elliptic PDEs

This paper aims to develop an efficient adaptive finite element method for the second-order elliptic problem. Although the theory for adaptive finite element methods based on residual-type a posteriori error estimator and bisection refinement has been well established, in practical computations, the use of non-asymptotic exact of error estimator and the excessive number of adaptive iteration steps often lead to inefficiency of the adaptive algorithm. We propose an efficient adaptive finite element method based on high-accuracy techniques including the superconvergence recovery technique and high-quality mesh optimization. The centroidal Voronoi Delaunay triangulation mesh optimization is embedded in the mesh adaption to provide high-quality mesh, and then assure that the superconvergence property of the recovered gradient and the asymptotical exactness of the error estimator. A tailored adaptive strategy, which could generate high-quality meshes with a target number of vertices, is developed to ensure the adaptive computation process terminated within $7$ steps. The effectiveness and robustness of the adaptive algorithm is numerically demonstrated.

==> images/Q.txt <==
k=1,qmean=0.979929,qmin=0.832513,qmax=0.999901
k=2,qmean=0.948049,qmin=0.424761,qmax=0.999900
k=3,qmean=0.965577,qmin=0.537722,qmax=0.999991
k=4,qmean=0.973705,qmin=0.764536,qmax=0.999989
k=5,qmean=0.978581,qmin=0.780183,qmax=0.999994
k=6,qmean=0.980514,qmin=0.773559,qmax=0.999999
k=7,qmean=0.980616,qmin=0.763663,qmax=1.000000


==> images/____________.txt <==
\begin{tabular}[b]{|c|c|}
\hline
  foo & bar \\
\hline
  foo & bar \\
\hline
  AAA & BBB \\
\hline
\end{tabular}
\qquad
\tikz \draw (0,0) -- (4,3) -- (5,0) -- cycle;
https://www.zhihu.com/question/59377005/answer/165019593
